Exploring Many-body Interactions Through Quantum Fisher Information

The investigation of many-body interactions holds significant importance in both quantum foundations and information. Hamiltonians coupling multiple particles at once, beyond others, can lead to a faster entanglement generation, multiqubit gate implementation and improved error correction. As an increasing number of quantum platforms enable the realization of such physical settings, it becomes interesting to study the verification of many-body interaction resources. In this work, we explore the possibility of higher-order couplings detection through the quantum Fisher information. For a family of symmetric and translationally invariant $k$-body Ising-like Hamiltonians, we derive the bounds on the quantum Fisher information in product states. Due to its ordering with respect to the order of interaction, we demonstrate the possibility of detecting many-body couplings for a given Hamiltonian from the discussed family by observing violations of an appropriate bound. As a possible extension to these observations, we further analyse an example concerning the three-body interaction detection in the XY model.

==> Fig2_data.txt <==
k=1
{{1,1},{2,2},{3,3},{4,4},{5,5},{6,6},{7,7},{8,8},{9,9},{10,10}}
k=2
{{2,4.},{3,4.},{4,4.8},{5,5.71429},{6,6.66667},{7,7.63636},{8,8.61538},{9,9.6},{10,10.5882}}
k=3
{{3,9.},{4,9.},{5,9.},{6,9.97416},{7,11.1777},{8,12.4253},{9,13.6977},{10,14.9854}}
k=4
{{4,16.},{5,16.},{6,16.},{7,16.},{8,17.1926},{9,18.6944},{10,20.2479}}
k=5
{{5,25.},{6,25.},{7,25.},{8,25.},{9,25.},{10,26.4218}}

==> Fig3_data.txt <==
N=3
{{0., 2.67668}, {0.1, 2.69222}, {0.2, 2.71132}, {0.3, 2.7334}, {0.4, 2.75797}, {0.5, 2.78463}, {0.6, 2.81302}, {0.7, 2.84286}, {0.8, 2.8739}, {0.9, 2.90593}, {1., 2.93878}}
N=4
{{0.,3.61135},{0.1,3.66049},{0.2,3.71945},{0.3,3.78483},{0.4,3.85421},{0.5,3.92586},{0.6,3.99855},{0.7,4.0714},{0.8,4.1438},{0.9,4.21529},{1.,4.28558}}
N=5
{{0.,4.56621},{0.1,4.66346},{0.2,4.77753},{0.3,4.89885},{0.4,5.02188},{0.5,5.14337},{0.6,5.26152},{0.7,5.37532},{0.8,5.4843},{0.9,5.58828},{1.,5.68727}}

==> Fig4a_data.txt <==
{\delta, b, max_F}
{-1., -2., 3.3750000000000036}
{-1., -1.8, 3.370359254869509}
{-1., -1.6, 3.3548227355404507}
{-1., -1.4, 3.3264505095723633}
{-1., -1.2, 3.2846155177025977}
{-1., -1., 3.230854637602088}
{-1., -0.7999999999999998, 3.1694095498138184}
{-1., -0.5999999999999999, 3.107097929181894}
{-1., -0.3999999999999999, 3.0524152306354204}
{-1., -0.19999999999999996, 3.0141480974078347}
{-1., 0., 3.0000000000000013}
{-1., 0.20000000000000018, 3.0141480974078347}
{-1., 0.40000000000000036, 3.052415230635421}
{-1., 0.6000000000000001, 3.1070979291818954}
{-1., 0.8000000000000003, 3.1694095498138175}
{-1., 1., 3.230854637602089}
{-1., 1.2000000000000002, 3.2846155177025973}
{-1., 1.4000000000000004, 3.326450509572359}
{-1., 1.6, 3.3548227355404503}
{-1., 1.8000000000000003, 3.3703592548695074}
{-1., 2., 3.3750000000000004}
{-0.8, -2., 3.6179287700225173}
{-0.8, -1.8, 3.6410485041230967}
{-0.8, -1.6, 3.6484516964716334}
{-0.8, -1.4, 3.632957373154521}
{-0.8, -1.2, 3.588216384042932}
{-0.8, -1., 3.398656426770094}
{-0.8, -0.7999999999999998, 3.2426739861340486}
{-0.8, -0.5999999999999999, 3.170494938795635}
{-0.8, -0.3999999999999999, 3.1706960092820835}
{-0.8, -0.19999999999999996, 3.2024071318585237}
{-0.8, 0., 3.2405203919442402}
{-0.8, 0.20000000000000018, 3.2024071318585245}
{-0.8, 0.40000000000000036, 3.170696009282079}
{-0.8, 0.6000000000000001, 3.170494938795635}
{-0.8, 0.8000000000000003, 3.242673986134049}
{-0.8, 1., 3.398656426770095}
{-0.8, 1.2000000000000002, 3.5882163840429295}
{-0.8, 1.4000000000000004, 3.6329573731545213}
{-0.8, 1.6, 3.6484516964716365}
{-0.8, 1.8000000000000003, 3.641048504123099}
{-0.8, 2., 3.617928770022516}
{-0.6, -2., 3.999265480017457}
{-0.6, -1.8, 4.081316331576805}
{-0.6, -1.6, 4.145591117977291}
{-0.6, -1.4, 3.886505854225517}
{-0.6, -1.2, 3.6444973713870032}
{-0.6, -1., 3.456776091432226}
{-0.6, -0.7999999999999998, 3.3821827319598046}
{-0.6, -0.5999999999999999, 3.3779332943146096}
{-0.6, -0.3999999999999999, 3.4227571176246374}
{-0.6, -0.19999999999999996, 3.4971421447406685}
{-0.6, 0., 3.5835353229443494}
{-0.6, 0.20000000000000018, 3.497142144740671}
{-0.6, 0.40000000000000036, 3.4227571176246374}
{-0.6, 0.6000000000000001, 3.3779332943146123}
{-0.6, 0.8000000000000003, 3.382182731959804}
{-0.6, 1., 3.456776091432228}
{-0.6, 1.2000000000000002, 3.644497371387006}
{-0.6, 1.4000000000000004, 3.886505854225517}
{-0.6, 1.6, 4.020021304904041}
{-0.6, 1.8000000000000003, 4.081316331576804}
{-0.6, 2., 3.9992654800174563}
{-0.3999999999999999, -2., 4.500953924936744}
{-0.3999999999999999, -1.8, 4.61117299449636}
{-0.3999999999999999, -1.6, 4.315743443078974}
{-0.3999999999999999, -1.4, 4.028403291148621}
{-0.3999999999999999, -1.2, 3.7521074363951814}
{-0.3999999999999999, -1., 3.6486324545970223}
{-0.3999999999999999, -0.7999999999999998, 3.6191242417184597}
{-0.3999999999999999, -0.5999999999999999, 3.6546697302794664}
{-0.3999999999999999, -0.3999999999999999, 3.744058800313912}
{-0.3999999999999999, -0.19999999999999996, 3.87728269817412}
{-0.3999999999999999, 0., 4.0420754953750455}
{-0.3999999999999999, 0.20000000000000018, 3.8772826981741253}
{-0.3999999999999999, 0.40000000000000036, 3.7440588003139106}
{-0.3999999999999999, 0.6000000000000001, 3.65466973027947}
{-0.3999999999999999, 0.8000000000000003, 3.6191242417184597}
{-0.3999999999999999, 1., 3.648632454597021}
{-0.3999999999999999, 1.2000000000000002, 3.752107436395177}
{-0.3999999999999999, 1.4000000000000004, 4.02840329114862}
{-0.3999999999999999, 1.6, 4.315743443078969}
{-0.3999999999999999, 1.8000000000000003, 4.611172994496361}
{-0.3999999999999999, 2., 4.500953924936743}
{-0.19999999999999996, -2., 5.054685988670154}
{-0.19999999999999996, -1.8, 4.867458678750085}
{-0.19999999999999996, -1.6, 4.551743490054283}
{-0.19999999999999996, -1.4, 4.238373381687145}
{-0.19999999999999996, -1.2, 3.961042808563636}
{-0.19999999999999996, -1., 3.892881528277856}
{-0.19999999999999996, -0.7999999999999998, 3.8920707526879035}
{-0.19999999999999996, -0.5999999999999999, 3.958657379353874}
{-0.19999999999999996, -0.3999999999999999, 4.090572669985682}
{-0.19999999999999996, -0.19999999999999996, 4.287482528625411}
{-0.19999999999999996, 0., 4.549452761923425}
{-0.19999999999999996, 0.20000000000000018, 4.2874825286254135}
{-0.19999999999999996, 0.40000000000000036, 4.090572669985679}
{-0.19999999999999996, 0.6000000000000001, 3.9586573793538786}
{-0.19999999999999996, 0.8000000000000003, 3.8920707526879097}
{-0.19999999999999996, 1., 3.892881528277859}
{-0.19999999999999996, 1.2000000000000002, 3.9610428085636347}
{-0.19999999999999996, 1.4000000000000004, 4.2383733816871505}
{-0.19999999999999996, 1.6, 4.551743490054276}
{-0.19999999999999996, 1.8000000000000003, 4.867458678750081}
{-0.19999999999999996, 2., 5.054685988670155}
{0., -2., 5.507924546329931}
{0., -1.8, 5.181827090434619}
{0., -1.6, 4.852559189174847}
{0., -1.4, 4.520898270670697}
{0., -1.2, 4.193135159174629}
{0., -1., 4.140490086000804}
{0., -0.7999999999999998, 4.151414640568815}
{0., -0.5999999999999999, 4.229412459658167}
{0., -0.3999999999999999, 4.377536671285618}
{0., -0.19999999999999996, 4.6013236063781795}
{0., 0., 4.910080240114278}
{0., 0.20000000000000018, 4.601323606378179}
{0., 0.40000000000000036, 4.377536671285618}
{0., 0.6000000000000001, 4.2294124596581675}
{0., 0.8000000000000003, 4.151414640568817}
{0., 1., 4.140490086000804}
{0., 1.2000000000000002, 4.193135159174629}
{0., 1.4000000000000004, 4.520898270670703}
{0., 1.6, 4.852559189174847}
{0., 1.8000000000000003, 5.1818270904346155}
{0., 2., 5.507924546329932}
{0.20000000000000018, -2., 5.722961174747964}
{0.20000000000000018, -1.8, 5.54022669724054}
{0.20000000000000018, -1.6, 5.205489233630612}
{0.20000000000000018, -1.4, 4.865377445226945}
{0.20000000000000018, -1.2, 4.520263705547015}
{0.20000000000000018, -1., 4.35047256602254}
{0.20000000000000018, -0.7999999999999998, 4.351151545610584}
{0.20000000000000018, -0.5999999999999999, 4.409772202696553}
{0.20000000000000018, -0.3999999999999999, 4.528165258039514}
{0.20000000000000018, -0.19999999999999996, 4.7077711282512675}
{0.20000000000000018, 0., 4.949435052610881}
{0.20000000000000018, 0.20000000000000018, 4.707771128251274}
{0.20000000000000018, 0.40000000000000036, 4.528165258039511}
{0.20000000000000018, 0.6000000000000001, 4.409772202696552}
{0.20000000000000018, 0.8000000000000003, 4.3511515456105885}
{0.20000000000000018, 1., 4.350472566022541}
{0.20000000000000018, 1.2000000000000002, 4.520263705547022}
{0.20000000000000018, 1.4000000000000004, 4.865377445226947}
{0.20000000000000018, 1.6, 5.205489233630604}
{0.20000000000000018, 1.8000000000000003, 5.54022669724054}
{0.20000000000000018, 2., 5.72296117474796}
{0.40000000000000013, -2., 5.72445853905708}
{0.40000000000000013, -1.8, 5.920802019183143}
{0.40000000000000013, -1.6, 5.587236284509157}
{0.40000000000000013, -1.4, 5.246934522044774}
{0.40000000000000013, -1.2, 4.900090807971005}
{0.40000000000000013, -1., 4.5470015185118005}
{0.40000000000000013, -0.7999999999999998, 4.469831203917756}
{0.40000000000000013, -0.5999999999999999, 4.483062108119617}
{0.40000000000000013, -0.3999999999999999, 4.536384224187797}
{0.40000000000000013, -0.19999999999999996, 4.624061986048276}
{0.40000000000000013, 0., 4.735480054057009}
{0.40000000000000013, 0.20000000000000018, 4.624061986048276}
{0.40000000000000013, 0.40000000000000036, 4.536384224187799}
{0.40000000000000013, 0.6000000000000001, 4.483062108119622}
{0.40000000000000013, 0.8000000000000003, 4.469831203917754}
{0.40000000000000013, 1., 4.547001518511798}
{0.40000000000000013, 1.2000000000000002, 4.900090807971004}
{0.40000000000000013, 1.4000000000000004, 5.246934522044776}
{0.40000000000000013, 1.6, 5.587236284509149}
{0.40000000000000013, 1.8000000000000003, 5.920802019183145}
{0.40000000000000013, 2., 5.724458539057075}
{0.6000000000000001, -2., 5.632358267081794}
{0.6000000000000001, -1.8, 5.819169772002271}
{0.6000000000000001, -1.6, 5.970955178723909}
{0.6000000000000001, -1.4, 5.635396490311068}
{0.6000000000000001, -1.2, 5.293009348664277}
{0.6000000000000001, -1., 4.944187048931086}
{0.6000000000000001, -0.7999999999999998, 4.589538428862298}
{0.6000000000000001, -0.5999999999999999, 4.474935159676108}
{0.6000000000000001, -0.3999999999999999, 4.456072802425524}
{0.6000000000000001, -0.19999999999999996, 4.451576775235115}
{0.6000000000000001, 0., 4.448937236359578}
{0.6000000000000001, 0.20000000000000018, 4.451576775235119}
{0.6000000000000001, 0.40000000000000036, 4.456072802425525}
{0.6000000000000001, 0.6000000000000001, 4.474935159676112}
{0.6000000000000001, 0.8000000000000003, 4.589538428862298}
{0.6000000000000001, 1., 4.944187048931089}
{0.6000000000000001, 1.2000000000000002, 5.293009348664282}
{0.6000000000000001, 1.4000000000000004, 5.635396490311067}
{0.6000000000000001, 1.6, 5.970955178723907}
{0.6000000000000001, 1.8000000000000003, 5.819169772002271}
{0.6000000000000001, 2., 5.632358267081792}
{0.8, -2., 5.533899090383179}
{0.8, -1.8, 5.647884966185645}
{0.8, -1.6, 5.722658327610566}
{0.8, -1.4, 5.737146339924958}
{0.8, -1.2, 5.6700000000000035}
{0.8, -1., 5.328855106008097}
{0.8, -0.7999999999999998, 4.982665528450516}
{0.8, -0.5999999999999999, 4.632683868293578}
{0.8, -0.3999999999999999, 4.345973889970302}
{0.8, -0.19999999999999996, 4.272045408147005}
{0.8, 0., 4.1947798371189355}
{0.8, 0.20000000000000018, 4.27204540814701}
{0.8, 0.40000000000000036, 4.345973889970297}
{0.8, 0.6000000000000001, 4.632683868293578}
{0.8, 0.8000000000000003, 4.982665528450517}
{0.8, 1., 5.328855106008099}
{0.8, 1.2000000000000002, 5.67}
{0.8, 1.4000000000000004, 5.737146339924959}
{0.8, 1.6, 5.722658327610569}
{0.8, 1.8000000000000003, 5.647884966185651}
{0.8, 2., 5.533899090383176}
{1., -2., 5.464005318002161}
{1., -1.8, 5.537592217365042}
{1., -1.6, 5.577161644698447}
{1., -1.4, 5.570890150193472}
{1., -1.2, 5.50810695151973}
{1., -1., 5.381837079027646}
{1., -0.7999999999999998, 5.1911980055624145}
{1., -0.5999999999999999, 4.942624488808958}
{1., -0.3999999999999999, 4.649258743491686}
{1., -0.19999999999999996, 4.328695111548312}
{1., 0., 4.000000000000001}
{1., 0.20000000000000018, 4.3286951115483125}
{1., 0.40000000000000036, 4.6492587434916866}
{1., 0.6000000000000001, 4.9426244888089625}
{1., 0.8000000000000003, 5.1911980055624145}
{1., 1., 5.381837079027647}
{1., 1.2000000000000002, 5.5081069515197285}
{1., 1.4000000000000004, 5.570890150193464}
{1., 1.6, 5.577161644698445}
{1., 1.8000000000000003, 5.537592217365036}
{1., 2., 5.464005318002158}

==> Fig4b_data.txt <==
{\gamma, F_max}
{{0., 5.97096},
{0.01, 5.99431},
{0.02, 6.01672},
{0.03, 6.03821},
{0.04, 6.05882},
{0.05, 6.0786},
{0.06, 6.09757},
{0.07, 6.11578},
{0.08, 6.13325},
{0.09, 6.15003},
{0.1, 6.16613},
{0.11, 6.1816},
{0.12, 6.19647},
{0.13, 6.21075},
{0.14, 6.22449},
{0.15, 6.2377},
{0.16, 6.25042},
{0.17, 6.26267},
{0.18, 6.27446},
{0.19, 6.28583},
{0.2, 6.2968},
{0.21, 6.30739},
{0.22, 6.31761},
{0.23, 6.32749},
{0.24, 6.33704},
{0.25, 6.34628},
{0.26, 6.35522},
{0.27, 6.36389},
{0.28, 6.3723},
{0.29, 6.38046},
{0.3, 6.38838},
{0.35, 6.42489}, 
{0.4, 6.45714},
{0.45, 6.4862}, 
{0.5, 6.51284}, 
{0.55, 6.53766},
{0.6, 6.56111}, 
{0.65, 6.58353},
{0.7, 6.60517}, 
{0.75, 6.6262},
{0.8, 6.64677},
{0.85, 6.66698},
{0.9, 6.68689},
{0.91, 6.69084},
{0.92, 6.69478},
{0.93, 6.69872},
{0.94, 6.70264},
{0.95, 6.70655}, 
{0.96, 6.71046},
{0.97, 6.71436},
{0.98, 6.72167}, 
{0.99, 6.7322},
{1., 6.74265}}
